Sub-Optimal Fast Fourier Series Approximation for Initial Trajectory Design

The Finite Fourier Series (FFS) Shape-Based (SB) trajectory approximation method has been used to rapidly generate initial trajectories that satisfy the dynamics, trajectory boundary conditions, and limitation on maximum thrust acceleration. The FFS SB approach solves a nonlinear programming problem (NLP) in searching for feasible trajectories. This paper extends the development of the FFS SB approach to generate sub optimal solutions. Specifically, the objective function of the NLP problem is modified to include also a measure for the time of flight. Numerical results presented in this paper show several solutions that differ from those of the original FFS SB ones. The sub-optimal trajectories generated using a time of flight minimization are shown to be physically feasible trajectories and potential candidates for direct solvers.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.


==> todo_07_06_21.txt <==
TODO created on 07/06/21
Important Dates:
Paper submission: 
TODO:
12. explicitly mention using fmincon
14. figure placement

MATLAB COMMANDS:
save('gpops_orbitraising.mat', 'g0', 'mu', 'Ta_max', 'Isp', 'ri_mag', 'thetai', 'rdoti', 'thetadoti', 'rf_mag', 'thetaf', 'rdotf', 'thetadotf', 't_vec_opt', 'Ta');

save('gpops_orbitraising.mat', 'g0', 'mu', 'Ta_max', 'Isp', 'ri_mag', 'thetai', 'rdoti', 'thetadoti', 'rf_mag', 'thetaf', 'rdotf', 'thetadotf', 't_vec_opt', 'Ta');

